Short-term forecasting of solar irradiance without local telemetry: a generalized model using satellite data

Due to the increasing integration of solar power into the electrical grid, forecasting short-term solar irradiance has become key for many applications, e.g.~operational planning, power purchases, reserve activation, etc. In this context, as solar generators are geographically dispersed and ground measurements are not always easy to obtain, it is very important to have general models that can predict solar irradiance without the need of local data. In this paper, a model that can perform short-term forecasting of solar irradiance in any general location without the need of ground measurements is proposed. To do so, the model considers satellite-based measurements and weather-based forecasts, and employs a deep neural network structure that is able to generalize across locations; particularly, the network is trained only using a small subset of sites where ground data is available, and the model is able to generalize to a much larger number of locations where ground data does not exist. As a case study, 25 locations in The Netherlands are considered and the proposed model is compared against four local models that are individually trained for each location using ground measurements. Despite the general nature of the model, it is shown show that the proposed model is equal or better than the local models: when comparing the average performance across all the locations and prediction horizons, the proposed model obtains a 31.31% rRMSE (relative root mean square error) while the best local model achieves a 32.01% rRMSE.

==> figs/TrainingTest.csv <==
Latitude,Longitude,Name,Training,Test,Elevation
51.4763636,6.1809478,Arcen,1,0,14
52.6404363,4.9985175,Berkhout,1,0,-11
51.9653443,4.8979366,Cabauw,1,0,-12
52.9208222,4.7840525,De Kooy,1,0,9
52.1092717,5.1809676,De Bilt,1,0,10
52.0667189,5.8940333,Deelen,1,0,49
53.1331083,6.564273,Eelde,1,0,13
51.441642,5.4697225,Eindhoven,1,0,16
51.2201477,5.7950699,Ell,1,0,32
51.5910445,4.9180655,Gilze-Rijen,1,0,10
52.4338808,6.2328879,Heino,1,0,8
51.8266984,5.1296092,Herwijnen,0,1,9
51.9762425,4.1274617,Hoek van Holland,1,0,4
52.7286158,6.4901002,Hoogeveen,1,0,10
53.4059228,5.3527502,Hoorn_(Terschelling),1,0,9
52.0819672,6.616657,Hupsel,1,0,18
53.4053662,6.2120483,Lauwersoog,1,0,8
53.2012334,5.7999133,Leeuwarden,1,0,2
52.518537,5.471422,Lelystad,0,1,-28
50.8513682,5.6909725,Maastricht,1,0,55
52.7115592,5.8645588,Marknesse,1,0,-9
53.1892256,7.1625112,Nieuw Beerta,1,0,10
51.9244201,4.4777326,Rotterdam,1,0,8
52.3105386,4.7682744,Schiphol,0,1,-1
52.8829456,5.3607068,Stavoren,1,0,7
52.9873487,6.5341395,Twenthe,0,1,9
51.4536672,3.5709125,Vlissingen,1,0,8
51.6428528,5.6546035,Volkel,1,0,22
51.2335278,3.8303218,Westdorpe,1,0,6
52.4916911,4.593325,Wijk aan Zee,0,1,8


==> figs/rRMSEBySite.csv <==
Latitude,Longitude,Name,DNN,ECMWF,GBT,Global,Linear,Persistent
51.4763636,6.1809478,Arcen,33.4361432198,35.2103686744,35.8037465355,32.393508138,33.0303407852,43.6310122688
52.6404363,4.9985175,Berkhout,32.7734593768,34.0958997805,35.4138490628,30.2485280492,31.0555332003,41.0475187618
51.9653443,4.8979366,Cabauw,31.2746431094,33.9567393007,35.2055642177,30.7566468647,31.0119198079,41.5190381203
52.9208222,4.7840525,De Kooy,31.144710148,32.9439072827,33.4598627347,29.4955239228,29.8703955328,41.1857877188
52.1092717,5.1809676,De Bilt,32.0281981131,34.6951540992,35.949007539,31.6884488948,32.1150997657,43.6147753793
52.0667189,5.8940333,Deelen,35.7534068921,38.6132166785,39.6220973621,34.5530709164,35.4760919976,45.4794333397
53.1331083,6.564273,Eelde,31.6261252786,35.3499178568,36.1901999247,31.5877134961,32.2069810881,42.040572259
51.441642,5.4697225,Eindhoven,32.0376861073,34.9583943777,37.2249423396,32.1141770717,32.2876067988,43.2071263179
51.2201477,5.7950699,Ell,32.7759629299,36.1214489492,37.3502737897,32.4204679544,32.5082576968,42.6554564604
51.5910445,4.9180655,Gilze-Rijen,33.0461700336,35.7314637995,36.3032030541,32.3744426318,32.8962476918,42.8623171463
52.4338808,6.2328879,Heino,32.8968982378,35.3292053915,36.8812975816,32.8096050247,32.7571128678,43.8086241837
51.9762425,4.1274617,Hoek van Holland,29.6653332749,33.3903656785,33.6156259807,29.2399735233,30.5356853866,40.5979234835
52.7286158,6.4901002,Hoogeveen,33.0569570046,35.1943042955,36.4424137751,31.4422537988,32.057470557,42.5184667939
53.4059228,5.3527502,Hoorn_(Terschelling),30.2498875326,33.6240047127,34.4625506677,29.6334969491,30.6303367659,40.3512131273
52.0819672,6.616657,Hupsel,32.8384866358,35.1195249992,36.9955913372,32.8855644238,32.8289886665,42.4238982585
53.4053662,6.2120483,Lauwersoog,30.9509596297,33.8313041654,35.7910561037,30.3248623882,31.1625256238,41.1452129038
53.2012334,5.7999133,Leeuwarden,31.9774499428,34.1730395549,35.20928981,30.1660109959,30.5138390658,40.80536248
50.8513682,5.6909725,Maastricht,31.4867662497,34.9373040432,35.6890090119,30.8256648302,31.7361830232,41.2090162806
52.7115592,5.8645588,Marknesse,31.7262441519,34.8569786192,35.3054903288,31.1946179982,31.3031392997,41.2408568253
53.1892256,7.1625112,Nieuw Beerta,32.3455413835,36.2769158197,36.9838563363,32.3773372773,33.5204699466,43.5808643277
51.9244201,4.4777326,Rotterdam,31.2533205969,34.9271013036,34.5361688008,30.2197563112,31.5462100812,40.9277083679
52.8829456,5.3607068,Stavoren,29.8554804759,33.3577963025,34.1455094523,29.388918548,30.5127824476,40.0191947673
51.4536672,3.5709125,Vlissingen,31.9206847757,35.0550980506,35.5056718675,30.8196800015,32.2317026475,41.1165007186
51.6428528,5.6546035,Volkel,34.6807023811,35.3359428048,36.5012611755,32.466182212,33.0445320298,42.7153169188
51.2335278,3.8303218,Westdorpe,31.9307926125,36.6304803962,36.3358293449,32.0748107661,33.1168208074,40.2832170882

